Asteroid Flyby Cycler Trajectory Design Using Deep Neural Networks

Asteroid exploration has been attracting more attention in recent years. Nevertheless, we have just visited tens of asteroids while we have discovered more than one million bodies. As our current observation and knowledge should be biased, it is essential to explore multiple asteroids directly to better understand the remains of planetary building materials. One of the mission design solutions is utilizing asteroid flyby cycler trajectories with multiple Earth gravity assists. An asteroid flyby cycler trajectory design problem is a subclass of global trajectory optimization problems with multiple flybys, involving a trajectory optimization problem for a given flyby sequence and a combinatorial optimization problem to decide the sequence of the flybys. As the number of flyby bodies grows, the computation time of this optimization problem expands maliciously. This paper presents a new method to design asteroid flyby cycler trajectories utilizing a surrogate model constructed by deep neural networks approximating trajectory optimization results. Since one of the bottlenecks of machine learning approaches is the computation time to generate massive trajectory databases, we propose an efficient database generation strategy by introducing pseudo-asteroids satisfying the Karush-Kuhn-Tucker conditions. The numerical result applied to JAXA's DESTINY+ mission shows that the proposed method is practically applicable to space mission design and can significantly reduce the computational time for searching asteroid flyby sequences.

==> coverletter.txt <==
Dear Editor,

I am writing to submit our manuscript entitled, “Extended Robust Planetary Orbit Insertion Method Under Probabilistic Uncertaintes” for consideration as an AIAA Journal of Spacecraft and Rockets article. We proposed a novel robust planetary orbit insertion method insertion method by implementing V-infinity leveraging transfers as the recovery trajectories. This extension enables us to treat general probability models that describe the uncertainties of orbit insertion maneuvers. The numerical example of JAXA’s Martian Moons eXploration mission shows that the proposed method enhances performance, namely the expected ΔV and ΔV99, as well as robustness.

Sincerely,

Naoya Ozaki, Takuya Chikazawa, Kota Kakihara, Akihiro Ishikawa, and Yasuhiro Kawakatsu

==> outline.txt <==
■ Punchline
- ファミリーで分類することで効率的に学習できたこと
- Pseudo Asteroidの導入．KKT条件で同一の最適フライバイ軌道を共有するPseudo Asteroidを生成できたこと
- Longitudeで規格化することで地球出発日時に寄らず利用できるサロゲートモデルの作成に成功した（Mean AnomalyとΩを適切に変更する）

■ 追記すべきこと
1. Introduction
- イントロに最近読んだDarioの論文を追加する

2. Background
- Free-Return軌道の作成方法と説明（多分，Appendix?)ファミリーに分類する観点でのファミリーのタイプに関する説明は本文に必須？

3. Proposed Method
- Pseudo Asteroidとは？
- Generating Training Databases: どうやってInitial Guessを作成したか？
- A) Free-Return軌道に対するpseudo asteroidの説明
- B) 軌道最適化の定式化の詳細説明（図を用いて？）
- C) KKT条件でPseudo Asteroidを生成するアルゴリズムの説明
- LongitudeとMean Anomalyの規格化について
-[★] Global Trajectory Optimizationに関する説明(未到達？)
- Network (どういう構成？)

4. Numerical Results
- DESTINYのミッションOverview
-[★] サンプル軌道の軌道図の作成 → できれば，Low-Thrustで最適化・・・
- できれば科学的に価値のあるフライバイシーケンス
- Sample Dataに関する考察
   - 全部をごちゃ混ぜにして書いた結果とFamilyに分けて書いた結果の比較．Familyに分けることではっきり傾向が見える？
   - Resonant Ratioでデータ点数が抜けることの説明．
   - a vs eについて，近日点/遠日点制約？

Appendix
- DNNに関する説明
- 大域的軌道最適化に関する説明

■ その他
- Lambert問題との比較があるとベター？
- Low-Thrustで最適化する結果もあるとベター？
